Robot Learning of 6 DoF Grasping using Model-based Adaptive Primitives

Robot learning is often simplified to planar manipulation due to its data consumption. Then, a common approach is to use a fully-convolutional neural network to estimate the reward of grasp primitives. In this work, we extend this approach by parametrizing the two remaining, lateral Degrees of Freedom (DoFs) of the primitives. We apply this principle to the task of 6 DoF bin picking: We introduce a model-based controller to calculate angles that avoid collisions, maximize the grasp quality while keeping the uncertainty small. As the controller is integrated into the training, our hybrid approach is able to learn about and exploit the model-based controller. After real-world training of 27000 grasp attempts, the robot is able to grasp known objects with a success rate of over 92% in dense clutter. Grasp inference takes less than 50ms. In further real-world experiments, we evaluate grasp rates in a range of scenarios including its ability to generalize to unknown objects. We show that the system is able to avoid collisions, enabling grasps that would not be possible without primitive adaption.

==> figures/example-windows/generate.txt <==
/usr/bin/python3 /home/berscheid/Documents/bin_picking/scripts/view/image.py -c grasping-6d-top-view -e 2020-08-04-15-08-34-209 -ca rd --area --draw -f tmp/lateral
/usr/bin/python3 /home/berscheid/Documents/bin_picking/scripts/view/image.py -c grasping-6d-top-view -e 2020-08-04-15-08-34-209 -ca rc --area --draw -f tmp/lateral

==> figures/lateral-reward/b.txt <==
angle n
-0.5009122911555792 9
-0.4909061730599537 11
-0.48090005496432825 15
-0.47089393686870273 22
-0.4608878187730772 46
-0.4508817006774517 66
-0.44087558258182624 36
-0.4308694644862007 57
-0.4208633463905752 70
-0.41085722829494975 71
-0.40085111019932423 56
-0.3908449921036987 73
-0.38083887400807326 85
-0.3708327559124477 84
-0.3608266378168222 90
-0.3508205197211967 87
-0.3408144016255712 115
-0.33080828352994573 100
-0.3208021654343202 126
-0.3107960473386947 114
-0.30078992924306924 127
-0.2907838111474437 146
-0.2807776930518182 137
-0.27077157495619275 155
-0.26076545686056724 157
-0.2507593387649417 182
-0.2407532206693162 204
-0.23074710257369074 187
-0.22074098447806523 176
-0.2107348663824397 194
-0.2007287482868142 216
-0.19072263019118874 246
-0.18071651209556322 242
-0.1707103939999377 237
-0.16070427590431224 238
-0.15069815780868673 268
-0.1406920397130612 286
-0.1306859216174357 298
-0.12067980352181024 325
-0.11067368542618472 354
-0.1006675673305592 396
-0.09066144923493374 392
-0.08065533113930823 450
-0.07064921304368271 485
-0.0606430949480572 567
-0.050636976852431737 599
-0.04063085875680622 642
-0.030624740661180705 783
-0.020618622565555245 928
-0.010612504469929729 1336
-0.000606386374304213 1937
0.009399731721321247 1282
0.01940584981694682 903
0.02941196791257228 836
0.03941808600819774 697
0.04942420410382331 634
0.05943032219944877 571
0.06943644029507423 554
0.0794425583906998 465
0.08944867648632526 437
0.09945479458195083 387
0.1094609126775763 423
0.11946703077320175 346
0.12947314886882733 331
0.13947926696445279 293
0.14948538506007825 296
0.15949150315570382 287
0.16949762125132928 254
0.17950373934695474 240
0.1895098574425803 236
0.19951597553820577 215
0.20952209363383134 228
0.2195282117294568 199
0.22953432982508226 218
0.23954044792070783 186
0.2495465660163333 178
0.25955268411195875 173
0.2695588022075843 146
0.2795649203032098 131
0.28957103839883525 153
0.2995771564944608 129
0.3095832745900863 108
0.31958939268571174 115
0.3295955107813373 114
0.33960162887696277 104
0.34960774697258834 75
0.3596138650682138 84
0.36961998316383926 70
0.37962610125946483 84
0.3896322193550903 65
0.39963833745071575 49
0.4096444555463413 54
0.4196505736419668 74
0.42965669173759224 46
0.4396628098332178 43
0.4496689279288433 48
0.45967504602446874 28
0.4696811641200943 16
0.47968728221571977 10
0.48969340031134534 6

==> figures/lateral-reward/c.txt <==
angle n
-0.5013993378492801 394
-0.4908045046158333 57
-0.4802096713823865 49
-0.4696148381489397 55
-0.45902000491549283 75
-0.448425171682046 91
-0.4378303384485992 98
-0.42723550521515236 82
-0.4166406719817055 96
-0.4060458387482587 87
-0.3954510055148119 79
-0.38485617228136504 90
-0.37426133904791825 103
-0.36366650581447135 130
-0.35307167258102456 132
-0.3424768393475777 144
-0.3318820061141309 124
-0.3212871728806841 150
-0.31069233964723725 156
-0.3000975064137904 132
-0.2895026731803436 162
-0.2789078399468968 215
-0.26831300671344993 198
-0.25771817348000314 208
-0.2471233402465563 186
-0.23652850701310946 202
-0.2259336737796626 207
-0.21533884054621583 197
-0.20474400731276898 199
-0.19414917407932214 221
-0.1835543408458753 181
-0.1729595076124285 203
-0.16236467437898167 211
-0.15176984114553482 226
-0.14117500791208804 210
-0.1305801746786412 218
-0.11998534144519435 231
-0.1093905082117475 215
-0.09879567497830072 256
-0.08820084174485388 286
-0.07760600851140703 300
-0.06701117527796024 357
-0.0564163420445134 422
-0.04582150881106656 668
-0.035226675577619715 1096
-0.024631842344172927 1277
-0.014037009110726084 1476
-0.003442175877279241 2006
0.007152657356167547 1612
0.017747490589614445 1386
0.028342323823061233 1103
0.03893715705650802 702
0.04953199028995492 443
0.06012682352340171 321
0.0707216567568485 264
0.08131648999029539 222
0.09191132322374218 229
0.10250615645718897 212
0.11310098969063587 221
0.12369582292408265 213
0.13429065615752955 216
0.14488548939097634 212
0.15548032262442313 181
0.16607515585787003 169
0.17666998909131681 185
0.1872648223247636 191
0.1978596555582105 170
0.2084544887916573 168
0.21904932202510408 196
0.22964415525855097 182
0.24023898849199776 200
0.25083382172544466 190
0.26142865495889145 177
0.27202348819233824 149
0.28261832142578514 114
0.2932131546592319 153
0.3038079878926787 144
0.3144028211261256 106
0.3249976543595724 136
0.3355924875930192 125
0.3461873208264661 112
0.35678215405991287 100
0.36737698729335966 108
0.37797182052680656 99
0.38856665376025334 89
0.39916148699370024 75
0.40975632022714703 93
0.4203511534605938 82
0.4309459866940407 96
0.4415408199274875 78
0.4521356531609343 65
0.4627304863943812 66
0.473325319627828 44
0.48392015286127477 45
0.49451498609472166 410
0.5051098193281686 0
0.5157046525616152 0
0.5262994857950621 0
0.536894319028509 1
0.5474891522619557 1

==> figures/lateral-reward/reward-b.txt <==
angle n nreward ratio
-0.5009122911555792 25 1 0.04
-0.47589699591651546 78 11 0.14102564102564102
-0.4508817006774517 123 19 0.15447154471544716
-0.42586640543838794 177 39 0.22033898305084745
-0.40085111019932423 166 40 0.24096385542168675
-0.3758358149602605 222 64 0.2682882882882883
-0.3508205197211967 247 60 0.272914979757085
-0.325805224482133 295 91 0.28847457627118646
-0.30078992924306924 332 92 0.28710843373493976
-0.2757746340040055 390 100 0.2564102564102564
-0.2507593387649417 470 109 0.23191489361702128
-0.22574404352587796 473 111 0.2346723044397463
-0.2007287482868142 581 143 0.24612736660929432
-0.17571345304775043 598 156 0.2608695652173913
-0.15069815780868673 721 188 0.260748959778086
-0.12568286256962297 810 223 0.27530864197530863
-0.1006675673305592 994 329 0.32098591549295775
-0.07565227209149544 1296 409 0.32558641975308643
-0.05063697685243168 1600 542 0.33875
-0.025621681613367975 2688 833 0.3098958333333333
-0.000606386374304213 3702 1018 0.2849864937871421
0.02440890886475955 1953 614 0.3043881208397337
0.04942420410382331 1487 457 0.3073301950235373
0.07443949934288707 1174 356 0.303236797274276
0.09945479458195083 986 252 0.26557809330628806
0.1244700898210146 794 229 0.2784130982367758
0.14948538506007836 703 172 0.26466571834992887
0.174500680299142 610 181 0.2767213114754098
0.19951597553820577 550 147 0.2672727272727273
0.22453127077726953 496 149 0.3004032258064516
0.2495465660163333 428 138 0.32242990654205606
0.27456186125539706 353 93 0.26345609065155806
0.2995771564944608 296 56 0.1891891891891892
0.3245924517335246 274 46 0.2078832116788321
0.34960774697258834 188 41 0.17808510638297873
0.3746230422116521 190 18 0.09473684210526316
0.39963833745071586 132 12 0.09090909090909091
0.4246536326897796 134 8 0.05970149253731343
0.4496689279288433 85 1 0.011764705882352941
0.47468422316790704 23 1 0.043478260869565216

==> figures/lateral-reward/reward-c.txt <==
angle n nreward ratio
-0.5013993378492801 1402 30 0.021398002853067047
-0.47491225476566307 158 12 0.0759493670886076
-0.448425171682046 229 19 0.08296943231441048
-0.42193808859842896 225 20 0.08888888888888889
-0.3954510055148119 228 29 0.12719298245614036
-0.3689639224311948 306 42 0.13725490196078433
-0.3424768393475777 332 56 0.1686746987951807
-0.31598975626396064 374 73 0.19518716577540107
-0.2895026731803436 468 103 0.22008547008547008
-0.2630155900967265 501 118 0.23552894211576847
-0.23652850701310946 505 137 0.2712871287128713
-0.21004142392949238 521 157 0.30134357005758156
-0.1835543408458753 491 157 0.319755600814664
-0.15706725776225822 540 170 0.3148148148148148
-0.1305801746786412 536 192 0.3582089552238806
-0.10409309159502411 670 231 0.3447761194029851
-0.07760600851140703 856 318 0.37149532710280375
-0.05111892542778995 1887 743 0.3837466878643349
-0.024631842344172872 3527 1245 0.3629912106606181
0.0018552407394442083 3330 1321 0.3966966966966967
0.028342323823061233 1974 803 0.40678824721377915
0.05482940690667837 759 265 0.34914361001317523
0.08131648999029539 552 167 0.312536231884058
0.10780357307391242 545 173 0.3074311926605505
0.13429065615752955 506 151 0.2984189723320158
0.16077773924114658 457 143 0.31291028446389496
0.1872648223247637 444 130 0.2927927927927928
0.21375190540838074 463 108 0.23326133909287258
0.24023898849199776 488 105 0.2151639344262295
0.2667260715756149 342 77 0.22514619883040934
0.2932131546592319 350 68 0.19428571428571428
0.31970023774284906 314 59 0.18789808917197454
0.3461873208264661 271 38 0.14022140221402213
0.3726744039100831 237 33 0.13924050632911392
0.39916148699370024 205 18 0.08780487804878048
0.42564857007731727 219 16 0.0730593607305936
0.4521356531609344 152 3 0.019736842105263157
0.4786227362445514 1478 19 0.012855209742895805
0.5051098193281686 0 0 0
0.5315969024117856 2 0 0.0

==> figures/loss-training.txt <==
training loss acc
1000 0.6 0.5
2000 0.5 0.68
5000 0.4 0.72
8000 0.3 0.79
10000 0.2 0.8
12000 0.15 0.82
15000 0.12 0.83
20000 0.1 0.84
25000 0.1 0.84
